Are Labels Required for Improving Adversarial Robustness?

Recent work has uncovered the interesting (and somewhat surprising) finding that training models to be invariant to adversarial perturbations requires substantially larger datasets than those required for standard classification. This result is a key hurdle in the deployment of robust machine learning models in many real world applications where labeled data is expensive. Our main insight is that unlabeled data can be a competitive alternative to labeled data for training adversarially robust models. Theoretically, we show that in a simple statistical setting, the sample complexity for learning an adversarially robust model from unlabeled data matches the fully supervised case up to constant factors. On standard datasets like CIFAR-10, a simple Unsupervised Adversarial Training (UAT) approach using unlabeled data improves robust accuracy by 21.7% over using 4K supervised examples alone, and captures over 95% of the improvement from the same number of labeled examples. Finally, we report an improvement of 4% over the previous state-of-the-art on CIFAR-10 against the strongest known attack by using additional unlabeled data from the uncurated 80 Million Tiny Images dataset. This demonstrates that our finding extends as well to the more realistic case where unlabeled data is also uncurated, therefore opening a new avenue for improving adversarial training.

==> comparison_scatter.csv <==
-0.705934524536,-0.417809963226,1
5.52601623535,5.80330848694,1
-4.50070905685,-3.36929368973,1
5.39570426941,5.6504201889,1
-0.261798739433,0.184669017792,1
9.25778007507,9.42050647736,1
-2.15899801254,-1.96378087997,1
1.05192637444,1.28922486305,1
9.68422222137,9.74703598022,1
6.46092653275,6.53750801086,1
-3.07766389847,-2.54387116432,1
-2.10714769363,-1.83907985687,1
-0.946657419205,-0.822631120682,1
8.33295249939,8.4399356842,1
2.1800994873,2.37194681168,1
-0.178447246552,-0.150071144104,1
0.71857881546,0.870007038116,1
2.05937862396,2.43390536308,1
-3.26116991043,-3.01436305046,1
3.06504678726,3.23464846611,1
1.68539023399,1.34885692596,0
4.77662801743,4.95893383026,1
3.10790419579,3.69685530663,1
-1.12702417374,-0.9547996521,1
-0.500760793686,-0.410900592804,1
0.241293907166,0.275510311127,1
0.798644542694,1.01893234253,1
-1.67871546745,-1.49343490601,1
6.62271881104,6.76626873016,1
-1.57844662666,-1.40604925156,1
0.987471103668,1.24260950089,1
2.461404562,2.87890195847,1
5.4499630928,5.98471593857,1
0.278820991516,0.310209274292,1
4.39949560165,4.67723274231,1
4.3891544342,4.58107423782,1
-0.83492565155,-0.617052555084,1
0.343367576599,0.398400068283,1
0.42436337471,0.544171571732,1
-0.860602378845,-0.773708820343,1
-0.215397119522,-0.198535203934,1
-0.205836772919,0.268329143524,1
0.245503902435,0.282147884369,1
-0.735649824142,-0.611318588257,1
4.75713443756,5.18385696411,1
0.145215034485,0.199325084686,1
3.0592982769,3.43202137947,1
5.58681678772,5.76343917847,1
-4.03455734253,-3.24264574051,1
-3.03053402901,-2.82144522667,1
-0.122715473175,-0.116564273834,1
-3.88237428665,-3.24015450478,1
0.0209546089172,0.0511808395386,1
0.160768032074,0.181526184082,1
3.30593156815,3.42382526398,1
4.3719792366,4.43430662155,1
0.137859344482,0.183326721191,1
-1.65819621086,-1.51356625557,1
-2.8261282444,-2.17486429214,1
5.29697227478,5.61430978775,1
2.64569139481,3.12895655632,1
8.15555000305,8.24083614349,1
8.22072505951,8.48090744019,1
-0.171238899231,-0.164123535156,1
-3.58879041672,-3.07442760468,1
-0.301056861877,-0.265305280685,1
6.5792016983,6.65632390976,1
-0.0625667572021,-0.0155334472656,1
3.44565200806,3.68508696556,1
-0.399327278137,-0.328188419342,1
2.03988075256,2.28433537483,1
0.991836309433,1.08372569084,1
8.33372020721,8.41164970398,1
-0.111342906952,0.0598683357239,1
4.56044769287,4.80491828918,1
2.68990087509,2.83053779602,1
-0.297286748886,0.601243376732,1
-0.701332569122,-0.463712215424,1
-2.26023292542,-2.01541137695,1
1.78163456917,2.20409727097,1
1.72435951233,1.92836022377,1
2.93371415138,3.2521905899,1
8.25834560394,8.2936630249,1
6.46477937698,6.59814500809,1
0.111061811447,0.18821644783,1
-2.19094276428,-1.92768144608,1
3.07828235626,3.24000740051,1
8.31707572937,8.58752727509,1
-0.952816367149,-0.818098306656,1
3.1664044857,3.38152623177,1
4.72926902771,4.62912988663,0
-0.211135864258,-0.13374376297,1
4.1450715065,4.71276473999,1
-0.561691045761,-0.50802564621,1
2.81206440926,3.0936319828,1
4.52620124817,4.71821308136,1
-0.0222477912903,0.321907401085,1
0.040290594101,0.089054107666,1
2.55916833878,3.05932831764,1
11.506436348,11.7390327454,1
1.65751957893,1.9221394062,1
-0.383487224579,-0.223786354065,1
0.237016916275,0.255143880844,1
0.78650188446,0.914422035217,1
2.86241769791,3.38825273514,1
-0.140892267227,0.0351796150208,1
6.25450706482,6.44632530212,1
9.46673107147,9.57915115356,1
0.703146219254,0.85188293457,1
-0.654288053513,-0.405755281448,1
0.895439147949,1.00157260895,1
0.130912542343,0.164915084839,1
4.09645080566,4.39124107361,1
-0.641108691692,-0.2460283041,1
0.334118127823,0.370619058609,1
-0.65572977066,-0.443520545959,1
1.98194646835,2.16914749146,1
1.78630399704,2.0060915947,1
2.70205163956,2.88323974609,1
0.164527893066,0.180916070938,1
0.823143959045,0.968416213989,1
-0.157054901123,-0.0416707992554,1
-2.96203613281,-2.64091539383,1
0.765565395355,0.859982609749,1
1.29674482346,1.403028965,1
-2.01700544357,-1.86180877686,1
-0.31698513031,-0.151110172272,1
4.13996696472,4.40117740631,1
8.34175491333,8.41814041138,1
3.24866366386,3.56366086006,1
0.939047813416,1.3250579834,1
11.3953075409,10.874751091,0
-10.5735120773,-8.67181015015,1
3.31528186798,3.66435337067,1
-2.75694465637,-2.01730871201,1
-0.136427879333,0.137473583221,1
0.911242961884,1.00939226151,1
-0.82475566864,-0.714249134064,1
-0.576176643372,-0.549987316132,1
4.44501686096,4.80691766739,1
1.71919393539,1.90450572968,1
0.38259100914,0.414034366608,1
1.68497514725,2.16679644585,1
5.94369029999,6.1706328392,1
-0.140652656555,0.0594387054443,1
0.133444309235,0.157095909119,1
9.72532939911,9.91985797882,1
-0.309421300888,-0.232394933701,1
5.91649341583,6.14603376389,1
-0.225642681122,-0.165132045746,1
-2.46276402473,-2.23310804367,1
-1.34038233757,-1.18700623512,1
0.890812397003,1.22336816788,1
-0.119704246521,-0.108140945435,1
0.195773124695,0.221966028214,1
1.47032260895,1.6097574234,1
-0.929167509079,-0.848177671432,1
2.08788323402,2.21083235741,1
-0.708555042744,-0.608586072922,1
0.0461914539337,0.108954906464,1
-1.44498205185,-1.26008415222,1
-0.220817327499,-0.149272918701,1
0.686389684677,0.844712257385,1
-0.682309389114,-0.533517599106,1
-0.921463251114,-0.772971868515,1
1.34026670456,1.38551044464,1
-0.609845638275,-0.508117437363,1
-1.71095061302,-1.586130023,1
-1.25602674484,-1.05825686455,1
-1.06026625633,-0.946547567844,1
-0.609199762344,-0.566364049911,1
-0.633666992188,-0.534184932709,1
-2.49034833908,-2.23732757568,1
-3.91557073593,-3.05358362198,1
0.326841831207,0.385514497757,1
7.21726560593,7.37138652802,1
-2.19784975052,-2.0843808651,1
-0.648130893707,-0.574838638306,1
10.9338798523,11.0346307755,1
7.36199569702,7.532371521,1
-0.348323822021,-0.276884317398,1
-0.0982782840729,-0.0620589256287,1
0.539797782898,0.90514087677,1
11.2617492676,11.3424015045,1
6.8044052124,7.00609254837,1
-5.25055599213,-3.64819765091,1
-0.20232963562,-0.194160699844,1
-0.102027416229,-0.0743899345398,1
6.35543680191,6.47254991531,1
-0.199686050415,-0.161635398865,1
-0.704272270203,-0.671040296555,1
3.78223657608,3.96095609665,1
8.47669124603,8.70302200317,1
0.324473142624,0.555848360062,1
0.26310300827,0.274782180786,1
-0.225713253021,-0.216291666031,1
1.31057929993,1.65045118332,1
5.11136960983,5.31494760513,1
-1.43152368069,-1.29680895805,1
-2.7571015358,-1.99564278126,1
-0.0242218971252,0.0356636047363,1
-1.57349538803,-1.45756793022,1
0.577667713165,0.628564357758,1
6.07098197937,6.37434959412,1
-1.35252523422,-0.998239040375,1
5.90646505356,6.16285896301,1
0.263904571533,0.279512882233,1
1.78313171864,1.94816029072,1
0.531880378723,0.708247661591,1
5.25976467133,5.67699718475,1
-0.544261932373,-0.346195220947,1
-0.155560731888,-0.137483596802,1
3.56274414062,3.73323011398,1
2.31978607178,2.51262831688,1
0.622584104538,0.846923589706,1
0.504375219345,0.737164497375,1
-4.54740905762,-3.37849617004,1
7.66026687622,8.04965400696,1
1.38034892082,1.63703751564,1
2.64802980423,3.0801486969,1
8.86003303528,9.03771209717,1
0.111741542816,0.12694144249,1
-1.2211997509,-1.09470748901,1
1.85094881058,2.01847505569,1
-0.366683959961,0.178235530853,1
3.92757511139,4.19066810608,1
-2.08269548416,-1.98703837395,1
5.29488515854,5.67418241501,1
11.0457468033,11.4266366959,1
1.82566666603,2.06060385704,1
-3.05668973923,-2.86232018471,1
11.6919050217,11.9629573822,1
-0.65073466301,-0.385185718536,1
-0.161080360413,-0.150894403458,1
1.01436591148,1.25725388527,1
0.254308223724,0.270216464996,1
2.78308153152,3.01081347466,1
0.215708017349,0.234045267105,1
3.73661851883,4.28121089935,1
-0.146453857422,0.0267791748047,1
3.53362345695,3.97149419785,1
-0.215299367905,-0.18607544899,1
9.10220909119,9.18116569519,1
6.88057661057,7.15187740326,1
9.30327987671,9.54421806335,1
9.28766441345,9.38669109344,1
-0.278514862061,-0.103718280792,1
-0.997074365616,-0.958021640778,1
8.13639545441,8.26525974274,1
5.46092033386,5.68472480774,1
-0.883294582367,-0.756899356842,1
-0.0265402793884,0.00119590759277,1
0.270419120789,0.487134933472,1
1.10965204239,1.27392721176,1
5.62707519531,5.82077550888,1
0.0102872848511,0.16798210144,1
0.271055221558,0.555331230164,1
2.06595540047,2.3622713089,1
1.18117189407,0.478157520294,0
6.35306072235,6.63143062592,1
-2.57964158058,-2.43645787239,1
1.82346796989,2.15537548065,1
2.29150772095,2.5739967823,1
-0.128006696701,-0.120371818542,1
-0.315539002419,-0.292794823647,1
4.64419174194,4.95313978195,1
-0.31063246727,-0.275902032852,1
-0.728175640106,-0.648749113083,1
0.0313959121704,0.0599403381348,1
4.18898200989,4.61971569061,1
0.0410528182983,0.25537776947,1
2.80628728867,3.18797397614,1
2.86846995354,3.22779512405,1
-0.189782619476,-0.034010887146,1
0.0638842582703,0.0716724395752,1
3.33289694786,3.86785292625,1
8.5998210907,8.74196052551,1
-1.47168588638,-1.20970058441,1
-4.21801328659,-3.29460549355,1
-1.54491114616,-1.28905415535,1
-5.68172645569,-3.92191386223,1
3.23085784912,3.50677490234,1
0.413885593414,0.56801867485,1
4.66459560394,4.80739593506,1
1.16377782822,1.36048531532,1
-0.43678855896,-0.361201763153,1
-0.149177789688,0.0133295059204,1
0.138281345367,0.161711931229,1
9.0354347229,9.29562854767,1
0.705948114395,0.817372322083,1
0.503393650055,0.797425508499,1
-0.164842128754,-0.152479171753,1
-0.139839172363,-0.100095510483,1
-1.26373052597,-1.05829143524,1
0.319144248962,0.605567455292,1
0.0791947841644,0.127032279968,1
0.843508243561,0.942066669464,1
3.97564601898,4.22289133072,1
6.28720283508,6.46912670135,1
-0.714903116226,-0.588585615158,1
-2.28553724289,-2.11570215225,1
-1.14178800583,-1.00258922577,1
0.166191101074,0.173494338989,1
-0.0421640872955,-0.0206197500229,1
-0.895123958588,-0.841502666473,1
0.168715953827,0.240846633911,1
1.10236144066,1.23996496201,1
-7.23828887939,-4.70801734924,1
-3.63718962669,-3.01956343651,1
-0.0773315429688,-0.0522665977478,1
6.7751159668,6.93596315384,1
-0.440145611763,-0.315148591995,1
3.76177215576,4.06825876236,1
7.92465400696,8.07630062103,1
-1.68276488781,-1.51450109482,1
0.387845277786,0.421484947205,1
4.76676464081,5.33872652054,1
3.68592357635,4.053191185,1
-0.260447502136,-0.0129768848419,1
0.700889587402,0.804684400558,1
7.51305055618,7.59162521362,1
5.41502189636,5.64577150345,1
0.229787349701,0.254347801208,1
5.82230091095,6.00728988647,1
0.332869291306,0.362817287445,1
0.435142755508,0.505079984665,1
11.0728359222,11.136598587,1
-3.07183265686,-2.68175244331,1
7.39083909988,7.50395870209,1
2.1033654213,2.43609380722,1
0.248071193695,0.359101295471,1
6.39452981949,6.6403799057,1
6.07951545715,6.34129905701,1
2.00883388519,2.17233610153,1
-2.71942996979,-2.54576897621,1
8.61936283112,8.82561683655,1
5.5399928093,5.89720249176,1
0.388745546341,0.568229198456,1
5.43048667908,5.61258792877,1
0.234002828598,0.27873301506,1
-0.0177087783813,0.0230438709259,1
1.76700997353,2.1355612278,1
3.44837617874,3.72695112228,1
6.66787147522,6.87276601791,1
1.70106196404,1.86548948288,1
4.50959348679,4.81603527069,1
-0.0776627063751,-0.0257387161255,1
-0.319793224335,-0.301529407501,1
1.55160391331,1.9703296423,1
0.129444360733,0.143852710724,1
2.91294741631,3.27514314651,1
8.02818393707,8.27847576141,1
0.00445079803467,-0.0551006793976,0
-1.476811409,-1.43255627155,1
-1.65366566181,-1.46166419983,1
1.79499912262,2.2477657795,1
0.84873342514,1.09627866745,1
0.208274364471,0.213315963745,1
2.47437286377,2.82544541359,1
-0.99610543251,-0.837107181549,1
3.86958622932,4.30768918991,1
3.17058086395,3.38725233078,1
0.143260955811,0.168069601059,1
0.176197528839,0.319091796875,1
-0.0594637393951,-0.0102341175079,1
-0.908933401108,-0.838331460953,1
-1.26230800152,-1.03168904781,1
3.6256570816,3.87099099159,1
10.3073825836,10.5174026489,1
-2.35930776596,-2.06558179855,1
-0.884306073189,-0.6152125597,1
-0.242420911789,-0.105008840561,1
4.26191473007,4.51888895035,1
0.804231882095,1.27499771118,1
-1.92378509045,-1.45643639565,1
7.2903046608,7.48624420166,1
-1.38690686226,-1.26559269428,1
0.527352571487,0.622174978256,1
0.588480949402,0.763131380081,1
7.08579492569,7.28624153137,1
-0.829101324081,-0.605529069901,1
-1.60449123383,-1.27106142044,1
-0.896890163422,-0.387503385544,1
1.12233138084,1.24664783478,1
-0.173821926117,-0.158755302429,1
0.130397558212,0.222251415253,1
8.79182720184,8.96689414978,1
4.44654941559,4.89814949036,1
-1.00025010109,-0.944393694401,1
-1.13855600357,-0.979295492172,1
7.15711545944,7.08768749237,0
-0.827118873596,-0.69646692276,1
2.00001454353,2.25696372986,1
-0.530574202538,-0.48927628994,1
4.38582086563,4.54008340836,1
-0.803945302963,-0.741564273834,1
2.64417529106,2.93375515938,1
-1.02332293987,-0.90947842598,1
0.334175825119,0.306334495544,0
7.37390136719,7.55298805237,1
-2.51656150818,-2.36101675034,1
-1.10850167274,-0.863460540771,1
2.6298365593,2.73484992981,1
1.98910450935,2.17606449127,1
0.45325922966,0.57821726799,1
-4.33709383011,-3.36231565475,1
1.7104306221,1.81141805649,1
9.07988548279,9.1712770462,1
-0.185725688934,-0.177006244659,1
-1.19570374489,-0.738176822662,1
1.96957778931,2.51546669006,1
0.221947669983,0.416842222214,1
-2.97304058075,-2.84519004822,1
12.562412262,12.6170959473,1
0.599044084549,0.691961050034,1
0.764610290527,0.931510448456,1
0.125858306885,0.172844648361,1
0.89568734169,1.00012159348,1
-0.606914043427,-0.484215736389,1
0.904423713684,1.04115915298,1
9.25640201569,9.35929870605,1
0.517879962921,0.2967710495,0
6.02317094803,6.21951198578,1
-0.41724216938,-0.266228437424,1
-1.50643587112,-1.41396689415,1
4.84218740463,5.2228269577,1
4.15011310577,4.34610462189,1
6.69172525406,6.84569358826,1
0.855600833893,1.18893671036,1
0.78696680069,0.856754302979,1
2.2996609211,2.46226119995,1
-0.498518705368,-0.460343599319,1
1.332716465,1.19387030602,0
7.01038646698,7.08731079102,1
0.101111888885,0.108625411987,1
-3.97429084778,-3.12937307358,1
2.63109111786,2.82299733162,1
8.47666931152,8.52709770203,1
0.218324661255,0.276765823364,1
0.15260887146,0.115589618683,0
1.40016222,1.52992606163,1
-1.39804601669,-1.20416665077,1
-0.639869451523,-0.581243395805,1
0.461925029755,0.772005081177,1
-0.324493646622,-0.265318870544,1
-0.503260612488,-0.481169939041,1
-1.58443319798,-1.37286353111,1
0.496811628342,0.797006368637,1
4.12618255615,4.42454147339,1
3.30352783203,3.4781908989,1
0.233788251877,0.24650144577,1
0.190479278564,0.212524652481,1
-0.709365367889,-0.615671634674,1
1.22491312027,1.33155536652,1
0.657507896423,0.700029373169,1
1.7152864933,1.83279204369,1
4.14791440964,4.55243301392,1
-1.09769654274,-0.817170619965,1
-2.04737710953,-1.57833957672,1
-0.331191539764,-0.27753663063,1
0.0905337333679,0.0954809188843,1
0.21571969986,0.361739635468,1
0.122161388397,0.257639408112,1
7.84048557281,8.27951049805,1
0.872366905212,0.974060535431,1
-2.87083053589,-2.70611095428,1
3.90326857567,4.14874219894,1
0.781220197678,0.033953666687,0
-0.787733674049,-0.380202531815,1
0.205723047256,0.502372741699,1
-0.61448264122,-0.451880216599,1
6.99868297577,7.37661457062,1
-0.479886770248,-0.430859565735,1
3.84385585785,4.32282304764,1
-0.581691265106,-0.532577514648,1
7.64191389084,7.82205152512,1
-0.197309970856,-0.174005270004,1
-0.992901563644,-0.92717218399,1
-0.72868347168,-0.659173250198,1
4.04656028748,4.43982601166,1
8.71931171417,8.93497943878,1
3.28017926216,3.62071442604,1
4.95046615601,4.99471092224,1
-0.373511075974,-0.345899343491,1
2.84004116058,3.11329364777,1
0.0284667015076,0.118171691895,1
-4.7236866951,-3.45915699005,1
-0.0860382318497,-0.0331102609634,1
-0.480587244034,-0.175627708435,1
1.28214168549,1.35684585571,1
-0.466755628586,-0.321815490723,1
-3.3981552124,-2.86027026176,1
0.275244235992,0.562273979187,1
-0.138028621674,-0.0768992900848,1
-0.558029174805,-0.381407737732,1
4.79429960251,5.10773658752,1
-2.10526418686,-1.91582679749,1
0.0726082324982,0.137273550034,1
5.7953453064,6.10583305359,1
-1.8547052145,-1.73510396481,1
-1.44496250153,-0.926209688187,1
-0.0991239547729,-0.0941295623779,1
3.40246582031,3.58131408691,1
0.600016593933,0.727382898331,1
3.02731513977,3.31874299049,1
-0.513715982437,-0.432126522064,1
2.01954197884,2.10058712959,1
0.0999286174774,0.143533468246,1
0.137168884277,0.465732097626,1
0.146710157394,0.240010023117,1
5.90951299667,5.96842384338,1
0.1154088974,0.260958433151,1
-0.200919151306,-0.0436425209045,1
1.44354295731,1.9297375679,1
3.0105009079,3.29414796829,1
-1.01438450813,-0.699956893921,1
0.7885222435,0.988810062408,1
8.00325965881,8.28457450867,1
-1.52010571957,-1.13103044033,1
2.33860707283,2.52599215508,1
0.128265380859,0.384756565094,1
1.0436630249,1.16721963882,1
-1.19329762459,-1.12327742577,1
2.99462151527,3.28703331947,1
-1.58490347862,-1.41951727867,1
-0.885688185692,-0.434141516685,1
7.78848171234,8.04783153534,1
2.84566760063,3.33317804337,1
-2.85652661324,-2.35512018204,1
8.54320335388,8.71523666382,1
5.68136072159,6.03111410141,1
-0.0700702667236,0.0235239267349,1
-0.278672218323,-0.262698411942,1
7.94250154495,8.17022132874,1
-0.223546504974,-0.130361318588,1
2.54839324951,2.73635482788,1
-1.83673143387,-1.57371425629,1
-0.633806467056,-0.414008378983,1
0.0255160331726,0.0389108657837,1
-2.50184631348,-2.38791942596,1
-0.0253500938416,-0.0177640914917,1
-0.992488861084,-0.71755862236,1
-1.71893215179,-1.60168671608,1
0.655320167542,0.719243049622,1
0.237964630127,0.299850225449,1
-0.127804279327,-0.0896151065826,1
-2.83259510994,-2.66772079468,1
1.2861328125,1.6304473877,1
1.33292937279,1.61513662338,1
0.0459640026093,0.0818145275116,1
-0.0882749557495,-0.0437204837799,1
-0.265325903893,0.32688331604,1
-2.02806210518,-1.8409062624,1
1.21567153931,1.3075761795,1
-0.668968200684,-0.409381866455,1
-6.03795909882,-3.72663426399,1
-0.150655269623,-0.146728515625,1
0.0881237983704,0.29739522934,1
-1.8692855835,-1.75775825977,1
11.4691181183,11.6229190826,1
1.40568494797,1.90063452721,1
0.552619457245,0.746678352356,1
-2.75935602188,-2.67134809494,1
0.508952856064,0.55557346344,1
-0.456728696823,-0.373841762543,1
0.219094514847,0.299250841141,1
5.55434465408,5.76776599884,1
0.149696826935,0.199007034302,1
-0.475131511688,-0.351247310638,1
-1.8842253685,-1.78664088249,1
1.24250459671,1.49043893814,1
5.958527565,6.28499650955,1
-0.894629955292,-0.807470321655,1
-0.999636411667,-0.89999127388,1
-3.49136638641,-3.01532936096,1
-0.52741932869,-0.468653202057,1
1.15787029266,1.31981563568,1
6.33662796021,6.5519657135,1
-1.97698831558,-1.79780435562,1
8.35479354858,8.29630374908,0
0.201950073242,0.10964512825,0
3.57116889954,3.91195034981,1
-0.0345215797424,-0.017379283905,1
9.77013397217,9.93481826782,1
0.0955903530121,0.115567207336,1
-1.85721492767,-1.69238853455,1
-0.17431306839,-0.10918545723,1
-3.51863908768,-3.04947853088,1
-2.89113140106,-2.68747925758,1
-7.70901203156,-4.57998609543,1
1.400359869,1.56943297386,1
0.931379079819,1.14446759224,1
2.56185102463,2.98856687546,1
-0.118828773499,-0.0854544639587,1
-0.108134865761,-0.0761427879333,1
-0.233992695808,-0.141566038132,1
9.41763877869,9.57376766205,1
0.581857919693,0.821428775787,1
0.783970355988,0.81581735611,1
6.8430185318,7.05986642838,1
-2.8755877018,-2.73100423813,1
-1.51904296875,-0.0146760940552,1
-2.50012731552,-2.24846577644,1
1.39620447159,1.64117431641,1
-2.25133609772,-2.09748029709,1
-1.42292034626,-1.96956467628,0
0.454572916031,0.579607963562,1
-0.416796684265,-0.346955776215,1
0.0130317211151,0.0570259094238,1
-1.94442987442,-1.59094810486,1
0.371553182602,0.486422538757,1
-1.95991432667,-1.66291892529,1
9.90218830109,10.0195560455,1
7.70581960678,7.84096908569,1
-0.26398897171,-0.179430484772,1
0.639518737793,0.72963643074,1
4.56291437149,4.82685661316,1
7.62208080292,7.76259756088,1
0.560166358948,0.662863016129,1
-0.449403524399,-0.355584859848,1
3.57447171211,3.77304816246,1
0.0300674438477,0.0575430393219,1
-2.23311376572,-2.0370965004,1
1.1949505806,1.31655693054,1
-0.257581949234,-0.151851892471,1
-1.13741075993,-0.980741024017,1
0.0219328403473,0.0619275569916,1
0.0898122787476,0.109039306641,1
-3.24894165993,-2.85754203796,1
6.73491382599,6.96921253204,1
-2.98995923996,-2.84342861176,1
-2.62079930305,-2.38532781601,1
8.27477169037,8.33725070953,1
1.44513702393,1.64294886589,1
7.86279535294,8.0187330246,1
0.0327053070068,0.0403900146484,1
1.54851722717,1.73654222488,1
3.13464331627,3.25634932518,1
1.62267065048,1.78071546555,1
0.997117757797,1.15083026886,1
-2.05941128731,-1.90201950073,1
-0.743870019913,-0.544514894485,1
-0.353112220764,-0.339985370636,1
0.0637545585632,0.0838179588318,1
-0.0950319766998,-0.0811395645142,1
8.37116909027,8.4856300354,1
-0.935383796692,-0.754951000214,1
-1.99807560444,-1.81614303589,1
-1.34516119957,-1.21586418152,1
3.69664430618,4.08215904236,1
-2.13542509079,-1.99766540527,1
-0.436154603958,-0.409051418304,1
-0.641125679016,-0.562452793121,1
1.02757740021,1.39241981506,1
6.49056911469,6.64776515961,1
-5.09468746185,-3.68457746506,1
-0.110167264938,-0.00495290756226,1
5.57588768005,5.85086250305,1
-0.921300172806,-0.751114606857,1
1.30163097382,1.54629063606,1
-2.41394591331,-2.31533527374,1
-0.619898796082,-0.431601524353,1
-0.554501771927,-0.230369567871,1
1.69354629517,1.72515439987,1
1.43444871902,1.28020334244,0
0.1432762146,0.147212982178,1
0.26119685173,0.39050412178,1
-0.22202539444,0.0097451210022,1
0.265281677246,0.3077480793,1
-0.276214599609,-0.138715744019,1
3.00388455391,3.17686510086,1
10.1942014694,10.3519105911,1
5.49342918396,6.00123882294,1
0.0521111488342,0.0633230209351,1
-0.676110506058,-0.589004278183,1
0.264266490936,0.283963680267,1
4.76424598694,5.03861570358,1
-0.184100627899,-0.122013092041,1
-2.83262419701,-2.65177583694,1
-0.0392384529114,0.108387470245,1
0.296451330185,0.340482950211,1
3.05448722839,3.28085565567,1
-0.532067775726,-0.142959833145,1
0.189258575439,0.342643260956,1
3.5839612484,3.79174923897,1
-0.0136878490448,0.0881016254425,1
2.86605548859,3.10436415672,1
7.28755092621,7.42861747742,1
9.08249092102,9.21499919891,1
3.2373085022,3.49521899223,1
3.6342587471,4.02247714996,1
0.0659048557281,0.0981726646423,1
-1.45836412907,-1.17379832268,1
-0.288933992386,-0.170918703079,1
0.0679595470428,0.159728765488,1
1.56831455231,1.77530503273,1
3.09383821487,3.35589742661,1
-0.280245065689,-0.256930828094,1
-0.65899515152,-0.429506778717,1
-3.49735713005,-3.01904582977,1
-0.391569972038,-0.281357586384,1
-3.94501543045,-3.06162834167,1
0.0208383798599,0.123474359512,1
-0.572387218475,-0.20645904541,1
4.40631532669,4.7733297348,1
8.46032333374,8.67000389099,1
-1.06621265411,-0.559551239014,1
1.37909150124,1.63605856895,1
-0.305615186691,-0.291963577271,1
-0.0292625427246,0.0108478069305,1
8.2393989563,8.46702384949,1
-1.50089049339,-1.08186841011,1
-0.190343141556,0.146961450577,1
3.42543792725,3.63155603409,1
-1.47884607315,-1.2987780571,1
-2.97444868088,-2.76776409149,1
2.21109676361,2.38199615479,1
4.80967903137,4.97218942642,1
-0.170095443726,-0.140161991119,1
1.9302854538,2.10645103455,1
4.33732843399,4.54045200348,1
-0.319400548935,-0.209136247635,1
-0.0624225139618,0.0652906894684,1
7.93561077118,8.1932220459,1
1.35134458542,1.4672164917,1
1.52472352982,1.94323062897,1
-1.07147026062,-0.93731033802,1
2.75800657272,3.09205007553,1
1.68502473831,1.85772562027,1
-0.335582733154,-0.188459157944,1
0.0260710716248,-1.46160960197,0
7.54999446869,7.76369810104,1
-0.0428907871246,-0.00917840003967,1
-3.20899200439,-3.00439429283,1
-1.38511991501,-1.28936421871,1
-3.94844651222,-3.09985756874,1
3.01040911674,3.40103292465,1
-1.18097376823,-0.639935493469,1
0.396164417267,0.425091743469,1
6.01863956451,6.15690755844,1
4.59475851059,4.95363330841,1
1.62591838837,1.7542886734,1
-1.31473565102,-1.23513531685,1
-0.512027621269,-0.12273645401,1
-2.00728321075,-1.87991511822,1
-1.2572915554,-1.11590778828,1
-0.923214912415,-0.806023597717,1
0.164080142975,0.171858310699,1
4.16498041153,4.59182691574,1
2.34958720207,2.63629937172,1
-0.29513168335,-0.23847091198,1
-0.407715797424,-0.362611293793,1
-0.364639043808,-0.197938680649,1
2.70936655998,2.95316052437,1
-2.10731601715,-1.68332433701,1
3.47845673561,3.64759254456,1
1.52243828773,1.68076372147,1
-2.23592352867,-2.05632686615,1
0.228535175323,0.267896652222,1
9.70293426514,9.79595375061,1
6.53547954559,6.78401660919,1
0.145167827606,0.154623031616,1
2.83947467804,3.14096307755,1
9.26805782318,9.41729927063,1
4.08331727982,4.2566819191,1
0.189108848572,0.194605350494,1
5.62626695633,5.89641189575,1
-0.264356851578,-0.24175453186,1
-2.0667719841,-1.97728908062,1
7.62888860703,7.85845851898,1
1.38416862488,1.6372833252,1
0.117408752441,0.425615787506,1
0.124678611755,0.282912731171,1
-0.45260643959,-0.147387266159,1
-0.280683279037,-0.242614984512,1
1.95181155205,2.21132493019,1
-1.60131275654,-1.4599968195,1
-0.173993587494,-0.00258684158325,1
0.00535178184509,0.102993965149,1
0.017352104187,0.0429747104645,1
0.668138504028,0.807693004608,1
2.49237179756,2.8990316391,1
0.65191078186,0.890398025513,1
0.111236572266,0.247015476227,1
0.0658731460571,0.282455682755,1
-1.00309109688,-0.658921480179,1
2.4688808918,2.65708255768,1
-3.68651580811,-3.0829372406,1
2.76130127907,3.01226949692,1
2.27422428131,2.5943377018,1
2.87029099464,3.12200546265,1
6.36938095093,6.60939788818,1
-0.173825502396,0.0205225944519,1
8.53443241119,8.82255172729,1
8.6333656311,8.89346599579,1
-0.730098009109,-0.644721508026,1
-0.483963012695,-0.392846822739,1
2.55392456055,2.86876583099,1
6.47087287903,6.64576244354,1
0.0708110332489,0.110515832901,1
-1.88622927666,-1.00269961357,1
6.86216545105,6.96242904663,1
0.642272233963,0.731761455536,1
-0.669047832489,-0.445822000504,1
4.52849292755,4.26810073853,0
-0.521904468536,-0.392160415649,1
4.26022148132,4.49227905273,1
0.42844581604,0.679473876953,1
1.23891115189,1.40679264069,1
7.9761133194,8.1071138382,1
0.100133180618,0.151017904282,1
2.31631183624,2.50563097,1
0.176551818848,0.182427406311,1
-0.181544303894,-0.0995616912842,1
0.210916042328,0.272568941116,1
0.0347950458527,0.116620540619,1
7.28457546234,7.44641208649,1
-1.85554540157,-1.60600268841,1
-2.511282444,-2.34059238434,1
1.61267232895,1.75423049927,1
-1.68410348892,-1.37497234344,1
7.06670761108,7.22002792358,1
-2.90810823441,-2.80067586899,1
-2.49281072617,-2.24777293205,1
0.0856492519379,0.119781970978,1
2.86050820351,3.118496418,1
4.83194303513,5.19613933563,1
3.73056650162,4.13450574875,1
-0.0911819934845,-0.0678350925446,1
0.571448802948,0.650231838226,1
0.11613368988,0.214658737183,1
-2.72893571854,-2.19537115097,1
-1.33077478409,-1.13245248795,1
0.799562454224,0.873977184296,1
7.00847768784,7.27238178253,1
7.17484140396,7.22437953949,1
0.00289011001587,0.0143342018127,1
2.16803073883,2.64513778687,1
1.30160665512,1.45022630692,1
-2.78388929367,-2.2932331562,1
-1.64815855026,-1.48865699768,1
0.270499229431,0.292692184448,1
-1.42807769775,-1.33948636055,1
1.40607237816,1.6329729557,1
4.75015544891,5.16257190704,1
0.726306438446,0.951462745667,1
0.188321113586,0.248611450195,1
0.0238233208656,0.0470544099808,1
1.70869779587,1.83508253098,1
-0.173923492432,-0.0813040733337,1
9.26840782166,9.07692623138,0
2.17791175842,2.33000850677,1
-0.730528354645,-0.351977348328,1
3.39371609688,2.13057661057,0
0.652124643326,0.755379199982,1
1.69172763824,1.86047410965,1
3.09025359154,3.37534594536,1
7.24078893661,7.559882164,1
2.04735016823,2.31676530838,1
-2.43685913086,-2.26241111755,1
0.231467247009,0.253897428513,1
4.44285869598,4.85051727295,1
-0.302720069885,-0.063375711441,1
-0.677321910858,-0.52024102211,1
-0.126791000366,0.109053611755,1
-1.72621321678,-1.14035129547,1
-3.30533790588,-3.01289987564,1
0.408988952637,0.555082082748,1
-2.57427692413,-2.27453136444,1
0.103564977646,0.124938011169,1
-0.344234228134,-0.214115142822,1
0.480358839035,0.567575931549,1
2.01291751862,2.22933125496,1
0.525393247604,0.687117338181,1
1.14420175552,1.21223783493,1
9.47901916504,9.65878200531,1
0.158454656601,0.258696198463,1
4.79576396942,5.02501916885,1
6.82187175751,7.0867729187,1
3.54787755013,3.84080815315,1
2.92999625206,3.1813595295,1
4.51548910141,4.79797792435,1
8.57747936249,8.91735076904,1
5.00419807434,5.41882419586,1
0.316808700562,0.4544506073,1
0.290776491165,0.331236839294,1
1.52972793579,1.68406820297,1
1.54067444801,1.63128209114,1
2.67108011246,2.92726898193,1
0.947794914246,1.45810747147,1
1.11046361923,1.29668521881,1
1.4774851799,1.63204860687,1
-0.0435090065002,-0.0126366615295,1
-1.93628716469,-1.80561804771,1
3.05513215065,3.21381235123,1
1.60935521126,1.80287277699,1
-0.203318953514,-0.164779663086,1
-0.712881088257,-0.610229969025,1
3.15984773636,3.46483826637,1
3.91075825691,4.14795780182,1
2.58436465263,2.81191849709,1
-2.00282454491,-1.88273668289,1
-1.17765974998,-0.98927283287,1
0.0584464073181,0.118522644043,1
4.27217388153,4.80868911743,1
1.12414503098,1.2149810791,1
-1.6257815361,-1.48690664768,1
0.157903671265,0.178218364716,1
-2.6714823246,-2.46619486809,1
7.37695217133,7.50525188446,1
0.908165931702,1.08419036865,1
-0.524015903473,-0.245280265808,1
0.304787397385,0.515217065811,1
2.07886314392,2.57402467728,1
0.457723379135,0.498076200485,1
-2.60392403603,-2.41049218178,1
-1.03065109253,-0.883503913879,1
0.0514945983887,0.147177219391,1
-0.718089342117,-0.68364071846,1
4.83550643921,5.02408790588,1
-3.1174659729,-2.81418323517,1
0.874096393585,1.02076554298,1
1.47285079956,1.7171432972,1
-0.135285377502,-0.118000507355,1
7.773458004,7.94666099548,1
0.192106723785,0.444662570953,1
-0.0864577293396,-0.0456504821777,1
-0.607878684998,-0.499369859695,1
3.96845197678,4.45778846741,1
0.819642782211,0.908180952072,1
9.00399971008,9.1915140152,1
-1.76494693756,-1.445733428,1
6.96734237671,7.21142482758,1
0.281668186188,0.42430639267,1
0.261789560318,0.286677360535,1
-3.78162622452,-3.13306903839,1
-0.288820743561,-0.0984926223755,1
-1.4018330574,-1.25041437149,1
-0.223958969116,-0.217326641083,1
2.41141700745,2.53096294403,1
9.71950054169,9.82282161713,1
1.84255075455,2.14463996887,1
5.57000732422,5.80153608322,1
0.165080070496,0.248960494995,1
-0.713236093521,-0.648220539093,1
0.0194816589355,0.327279090881,1
-0.369044542313,-0.332560539246,1
-1.80937218666,-1.742374897,1
0.354435920715,0.445632696152,1
6.2630405426,6.40561580658,1
4.03709888458,4.16312837601,1
1.74409985542,2.01341891289,1
-0.509363889694,-0.120304346085,1
2.10491991043,2.30752134323,1
-4.37729644775,-3.46195268631,1
8.86692428589,8.94558334351,1
4.19229793549,4.31278705597,1
0.75541472435,0.891701459885,1
0.37181186676,0.388428211212,1
0.103395938873,0.107530593872,1
0.119720935822,0.147346019745,1
-0.19509601593,-0.168971061707,1
4.04448223114,4.16455554962,1
4.59193515778,4.81678581238,1
5.6753950119,5.89547300339,1
-0.598627209663,0.163159370422,1
0.0633616447449,0.0804240703583,1
-1.87192285061,-1.65511512756,1
0.00700187683105,0.307481765747,1
-0.197018384933,-0.145668029785,1
-0.0114698410034,0.024585723877,1
0.841931462288,1.04629945755,1
0.679854869843,0.903206110001,1
-0.142544746399,-0.0941882133484,1
-0.0481457710266,-0.015557050705,1
12.0455989838,12.0881948471,1
2.24326133728,2.52070689201,1
-1.65230894089,-1.45536839962,1
1.97339344025,2.24792766571,1
4.47664451599,4.75618267059,1
0.607852935791,0.742445468903,1
10.3780870438,10.5028324127,1
7.78555440903,8.01254177094,1
-1.86466395855,-1.64379835129,1
5.33526325226,5.53600692749,1
-0.453989505768,-0.135009765625,1
0.162147045135,0.365420818329,1
-0.29877281189,-0.129490852356,1
7.88290596008,8.19916057587,1
-1.77236509323,-1.58002030849,1
7.41103458405,7.48666477203,1
0.329121589661,0.549045324326,1
4.40648078918,4.77567768097,1
0.118488311768,0.184942245483,1
-0.102103233337,0.648635864258,1
2.04514551163,2.35240507126,1
3.02587246895,3.27674722672,1
-0.148886680603,-0.1343126297,1
-1.28729021549,-0.920289754868,1
9.11822414398,9.18642711639,1
